Accessing quantum nanoplasmonics in a hybrid quantum-dot metal nanosystem: Mollow triplet of a quantum dot near a metal nanoparticle

We present a theoretical study of the resonance fluorescence spectra of an optically driven quantum dot placed near a single metal nanoparticle. The metallic reservoir coupling is calculated for an 8-nm metal nanoparticle using a time-convolutionless master equation approach where the exact photon reservoir function is included using Green function theory. By exciting the system coherently near the nanoparticle dipole mode, we show that the driven Mollow spectrum becomes highly asymmetric due to internal coupling effects with higher-order plasmons. We also highlight regimes of resonance squeezing and broadening as well as spectral reshaping through light propagation. Our master equation technique can be applied to any arbitrary material system, including lossy inhomogeneous structures, where mode expansion techniques are known to break down.

==> 00README.XXX.txt <==
filename.dvi keepcomments
